Measurement of multi-particle azimuthal correlations in $pp$, $p$+Pb and low-multiplicity Pb+Pb collisions with the ATLAS detector

Multi-particle cumulants and corresponding Fourier harmonics are measured for azimuthal angle distributions of charged particles in $pp$ collisions at $\sqrt{s}$ = 5.02 and 13 TeV and in $p$+Pb collisions at $\sqrt{s_{NN}}$ = 5.02 TeV, and compared to the results obtained for low-multiplicity Pb+Pb collisions at $\sqrt{s_{NN}}$ = 2.76 TeV. These measurements aim to assess the collective nature of particle production. The measurements of multi-particle cumulants confirm the evidence for collective phenomena in $p$+Pb and low-multiplicity Pb+Pb collisions. On the other hand, the $pp$ results for four-particle cumulants do not demonstrate collective behaviour, indicating that they may be biased by contributions from non-flow correlations. A comparison of multi-particle cumulants and derived Fourier harmonics across different collision systems is presented as a function of the charged-particle multiplicity. For a given multiplicity, the measured Fourier harmonics are largest in Pb+Pb, smaller in $p$+Pb and smallest in $pp$ collisions. The $pp$ results show no dependence on the collision energy, nor on the multiplicity.

==> Metadata.txt <==
Measurement of multi-particle azimuthal correlations in $pp$, $p$+Pb and low-multiplicity Pb+Pb collisions with the ATLAS detector

%title for EPJC Measurement of multi-particle azimuthal correlations in pp, p+Pb and low-multiplicity Pb+Pb collisions with the ATLAS detector

Multi-particle cumulants and corresponding Fourier harmonics are measured for azimuthal angle distributions of charged particles in $pp$ collisions at $\sqrt{s}$ = 5.02 and 13 TeV and in $p$+Pb collisions at $\sqrt{s_{NN}}$ = 5.02 TeV, and compared to the results obtained for low-multiplicity Pb+Pb collisions at $\sqrt{s_{NN}}$ = 2.76 TeV. These measurements aim to assess the collective nature of particle production. The measurements of multi-particle cumulants confirm the evidence for collective phenomena in $p$+Pb and low-multiplicity Pb+Pb collisions.  On the other hand, the $pp$ results for four-particle cumulants do not demonstrate collective behaviour, indicating that they may be biased by contributions from non-flow correlations.  A comparison of multi-particle cumulants and derived Fourier harmonics across different collision systems is presented as a function of the charged-particle multiplicity. For a given multiplicity, the measured Fourier harmonics are largest in Pb+Pb, smaller in $p$+Pb and smallest in $pp$ collisions. The $pp$ results show no dependence on the collision energy, nor on the multiplicity.  

%abstract for EPJC Multi-particle cumulants and corresponding Fourier harmonics are measured for azimuthal angle distributions of charged particles in pp collisions at &radic;s = 5.02 and 13 TeV and in p+Pb collisions at &radic;s<sub>NN</sub> = 5.02 TeV, and compared to the results obtained for low-multiplicity Pb+Pb collisions at &radic;s<sub>NN</sub> = 2.76 TeV. These measurements aim to assess the collective nature of particle production. The measurements of multi-particle cumulants confirm the evidence for collective phenomena in p+Pb and low-multiplicity Pb+Pb collisions.  On the other hand, the pp results for four-particle cumulants do not demonstrate collective behaviour, indicating that they may be biased by contributions from non-flow correlations.  A comparison of multi-particle cumulants and derived Fourier harmonics across different collision systems is presented as a function of the charged-particle multiplicity. For a given multiplicity, the measured Fourier harmonics are largest in Pb+Pb, smaller in p+Pb and smallest in pp collisions. The pp results show no dependence on the collision energy, nor on the multiplicity.

54 pages in total, author list starting page 38, 17 figures, 10 tables, submitted to EPJC, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2015-14/

CERN-EP-2017-048


